The Discovery of the Long-Period, Eccentric Planet Kepler-88 d and System Characterization with Radial Velocities and Photodynamical Analysis

We present the discovery of Kepler-88 d ($P_d = 1403\pm14$ days, $M\mathrm{sin}i_d = 965\pm44\,M_\oplus = 3.04\pm0.14\,M_J$, $e_d = 0.41\pm0.03$) based on six years of radial velocity (RV) follow-up from the W. M. Keck Observatory HIRES spectrograph. Kepler-88 has two previously identified planets. Kepler-88 b (KOI-142.01) transits in the NASA \Kepler\ photometry and has very large transit timing variations. \citet{Nesvorny2013} perfomed a dynamical analysis of the TTVs to uniquely identify the orbital period and mass of the perturbing planet (Kepler-88 c), which was later was confirmed with RVs from the Observatoire de Haute-Provence (OHP, Barros et al. 2014). To fully explore the architecture of this system, we performed photodynamical modeling on the \Kepler\ photometry combined with the RVs from Keck and OHP and stellar parameters from spectroscopy and Gaia. Planet d is not detectable in the photometry, and long-baseline RVs are needed to ascertain its presence. A photodynamical model simultaneously optimized to fit the RVs and \Kepler\ photometry yields the most precise planet masses and orbital properties yet for b and c: $P_b = 10.91647\pm0.00014\,\mathrm{days}$, $M_b=9.5\pm1.2\,M_\oplus$, $P_c=22.2649\pm0.0007\,\mathrm{days}$, and $M_c=214.1\pm5.3\,M_\oplus$. The photodynamical solution also finds that planets b and c have low eccentricites and low mutual inclination, are apsidally anti-aligned, and have conjunctions on the same hemisphere of the star. Continued RV follow-up of systems with small planets will improve our understanding of the link between inner planetary system architectures and giant planets.

==> koi142_rvdata_for_publication.csv <==
time,mnvel,errvel,sval,tel
1575.047908,-35.7,2.8,0.142,HIRES
1575.40947,42.0,10.0,,SOPHIE
1575.992695,-36.7,2.4,0.155,HIRES
1577.892731,-52.9,2.5,0.147,HIRES
1579.027079,-81.7,2.6,0.122,HIRES
1581.50789,-56.0,16.0,,SOPHIE
1585.085538,-48.6,2.7,0.16,HIRES
1586.024334,-30.1,2.7,0.141,HIRES
1589.889698,9.9,2.4,0.12,HIRES
1593.081054,17.0,3.0,0.199,HIRES
1598.083414,-55.8,3.1,0.162,HIRES
1605.56661,-26.0,12.0,,SOPHIE
1608.60654,-5.0,13.0,,SOPHIE
1613.947394,19.5,2.4,0.153,HIRES
1614.56435,65.0,15.0,,SOPHIE
1622.930955,-76.4,2.8,0.172,HIRES
1633.36529,56.0,9.0,,SOPHIE
1637.45558,57.0,8.0,,SOPHIE
1651.44399,-8.0,11.0,,SOPHIE
1682.35976,51.0,10.0,,SOPHIE
1697.30019,0.0,8.0,,SOPHIE
1711.24418,-34.0,13.0,,SOPHIE
2299.924278,10.5,2.6,0.1417,HIRES
2309.946403,-3.1,2.7,0.1625,HIRES
2332.901786,8.9,2.3,0.208,HIRES
2336.095564,-38.6,3.1,0.2066,HIRES
2344.779417,19.8,2.2,0.1321,HIRES
2362.871783,-27.5,2.4,0.1647,HIRES
2364.992333,-1.1,2.7,0.1916,HIRES
2390.818809,35.4,2.6,0.1744,HIRES
2394.833483,74.4,2.8,0.1591,HIRES
2396.878178,46.4,2.9,0.17,HIRES
2398.767461,34.1,2.3,0.1608,HIRES
2426.730451,-12.3,2.3,0.161,HIRES
2453.711054,31.8,2.4,0.149,HIRES
2454.74835,42.4,2.2,0.1585,HIRES
2621.063438,78.2,2.1,0.1666,HIRES
2680.030805,80.2,2.2,0.1651,HIRES
2686.981851,66.0,2.2,0.1668,HIRES
2720.913717,10.7,2.5,0.1673,HIRES
2751.868324,52.9,2.5,0.1762,HIRES
2772.848539,55.1,3.1,0.1813,HIRES
2803.801446,-42.3,3.8,0.1276,HIRES
2955.106976,-7.6,2.6,0.1933,HIRES
2987.063228,-47.2,2.3,0.166,HIRES
3064.03704,-0.1,3.0,0.1481,HIRES
3102.959987,-9.4,2.9,0.176,HIRES
3363.112422,-86.7,2.6,0.1811,HIRES
3399.965334,-26.3,2.6,0.1559,HIRES
3485.939436,13.1,3.5,0.1621,HIRES
3514.81834,-54.8,2.8,0.1424,HIRES
3667.074844,1.6,3.0,0.1178,HIRES
3763.064361,-35.0,2.6,0.1483,HIRES
3874.800128,11.8,2.4,0.1525,HIRES
4013.156879,76.5,2.9,0.1278,HIRES


==> tbv_post.csv <==
Epoch,Time (d),e_Time (d),b (AU/$R_\star$),e_b (AU/$R_\star$),Vel (AU/day),e_Vel (AU/day)
0,55.0801,0.0006,0.0017,0.0002,0.0554,0.0004
1,66.0069,0.0006,0.0017,0.0002,0.0554,0.0004
2,76.9294,0.0006,0.0017,0.0002,0.0556,0.0005
3,87.8535,0.0006,0.0016,0.0002,0.0556,0.0005
4,98.7724,0.0006,0.0016,0.0002,0.0558,0.0005
5,109.6940,0.0006,0.0016,0.0002,0.0559,0.0005
6,120.6100,0.0006,0.0016,0.0002,0.0560,0.0005
7,131.5290,0.0006,0.0016,0.0002,0.0561,0.0005
8,142.4428,0.0005,0.0016,0.0002,0.0562,0.0005
9,153.3590,0.0005,0.0016,0.0002,0.0563,0.0005
10,164.2710,0.0005,0.0016,0.0002,0.0564,0.0005
11,175.1842,0.0004,0.0016,0.0002,0.0565,0.0005
12,186.0949,0.0004,0.0016,0.0002,0.0566,0.0005
13,197.0053,0.0004,0.0016,0.0002,0.0567,0.0005
14,207.9153,0.0004,0.0016,0.0002,0.0568,0.0005
15,218.8236,0.0004,0.0016,0.0002,0.0569,0.0005
16,229.7343,0.0004,0.0016,0.0002,0.0569,0.0005
17,240.6417,0.0004,0.0016,0.0002,0.0570,0.0005
18,251.5549,0.0004,0.0016,0.0002,0.0570,0.0005
19,262.4635,0.0004,0.0016,0.0002,0.0571,0.0005
20,273.3817,0.0003,0.0016,0.0002,0.0571,0.0005
21,284.2945,0.0004,0.0016,0.0002,0.0572,0.0005
22,295.2204,0.0003,0.0016,0.0002,0.0571,0.0005
23,306.1410,0.0003,0.0016,0.0002,0.0571,0.0005
24,317.0776,0.0003,0.0016,0.0002,0.0571,0.0005
25,328.0099,0.0003,0.0016,0.0002,0.0570,0.0005
26,338.9599,0.0003,0.0016,0.0002,0.0569,0.0005
27,349.9075,0.0003,0.0016,0.0002,0.0568,0.0005
28,360.8724,0.0003,0.0016,0.0002,0.0567,0.0005
29,371.8376,0.0002,0.0017,0.0002,0.0565,0.0005
30,382.8176,0.0003,0.0017,0.0002,0.0564,0.0005
31,393.8013,0.0003,0.0017,0.0002,0.0562,0.0005
32,404.7949,0.0003,0.0017,0.0002,0.0561,0.0005
33,415.7958,0.0003,0.0017,0.0002,0.0558,0.0005
34,426.8001,0.0003,0.0017,0.0002,0.0557,0.0005
35,437.8153,0.0003,0.0018,0.0002,0.0553,0.0005
36,448.8265,0.0003,0.0018,0.0002,0.0552,0.0004
37,459.8516,0.0002,0.0018,0.0002,0.0549,0.0004
38,470.8650,0.0003,0.0018,0.0002,0.0548,0.0004
39,481.8951,0.0003,0.0018,0.0002,0.0544,0.0004
40,492.9060,0.0003,0.0018,0.0002,0.0544,0.0004
41,503.9356,0.0003,0.0018,0.0002,0.0540,0.0004
42,514.9395,0.0003,0.0018,0.0002,0.0540,0.0004
43,525.9633,0.0003,0.0018,0.0002,0.0537,0.0004
44,536.9563,0.0003,0.0018,0.0002,0.0536,0.0004
45,547.9694,0.0003,0.0018,0.0002,0.0534,0.0004
46,558.9488,0.0003,0.0018,0.0002,0.0533,0.0004
47,569.9472,0.0003,0.0018,0.0002,0.0531,0.0004
48,580.9118,0.0003,0.0018,0.0002,0.0531,0.0004
49,591.8931,0.0003,0.0018,0.0002,0.0530,0.0004
50,602.8433,0.0003,0.0018,0.0002,0.0529,0.0004
51,613.8073,0.0003,0.0018,0.0002,0.0529,0.0004
52,624.7450,0.0003,0.0018,0.0002,0.0529,0.0004
53,635.6930,0.0003,0.0018,0.0002,0.0529,0.0004
54,646.6210,0.0003,0.0018,0.0002,0.0528,0.0004
55,657.5559,0.0003,0.0018,0.0002,0.0529,0.0004
56,668.4772,0.0003,0.0018,0.0002,0.0529,0.0004
57,679.4024,0.0003,0.0018,0.0002,0.0530,0.0004
58,690.3200,0.0003,0.0018,0.0002,0.0530,0.0004
59,701.2388,0.0003,0.0018,0.0002,0.0531,0.0004
60,712.1548,0.0003,0.0018,0.0002,0.0531,0.0004
61,723.0702,0.0003,0.0018,0.0002,0.0532,0.0004
62,733.9861,0.0003,0.0018,0.0002,0.0533,0.0004
63,744.9002,0.0003,0.0018,0.0002,0.0534,0.0004
64,755.8170,0.0003,0.0018,0.0002,0.0534,0.0004
65,766.7312,0.0003,0.0018,0.0002,0.0536,0.0004
66,777.6491,0.0003,0.0018,0.0002,0.0536,0.0004
67,788.5644,0.0003,0.0018,0.0002,0.0538,0.0004
68,799.4832,0.0003,0.0018,0.0002,0.0538,0.0004
69,810.4001,0.0003,0.0018,0.0002,0.0539,0.0004
70,821.3198,0.0003,0.0018,0.0002,0.0540,0.0004
71,832.2386,0.0003,0.0018,0.0002,0.0541,0.0004
72,843.1589,0.0002,0.0018,0.0002,0.0542,0.0004
73,854.0800,0.0002,0.0018,0.0002,0.0543,0.0004
74,865.0009,0.0002,0.0018,0.0002,0.0544,0.0004
75,875.9247,0.0002,0.0018,0.0002,0.0545,0.0004
76,886.8469,0.0002,0.0018,0.0002,0.0546,0.0004
77,897.7743,0.0002,0.0018,0.0002,0.0547,0.0004
78,908.6986,0.0002,0.0018,0.0002,0.0548,0.0004
79,919.6309,0.0002,0.0018,0.0002,0.0549,0.0004
80,930.5588,0.0002,0.0018,0.0002,0.0549,0.0004
81,941.4977,0.0003,0.0018,0.0002,0.0550,0.0004
82,952.4313,0.0003,0.0018,0.0002,0.0550,0.0004
83,963.3784,0.0003,0.0018,0.0002,0.0550,0.0004
84,974.3200,0.0003,0.0018,0.0002,0.0551,0.0004
85,985.2771,0.0003,0.0018,0.0002,0.0551,0.0004
86,996.2289,0.0004,0.0018,0.0002,0.0551,0.0004
87,1007.1973,0.0004,0.0018,0.0002,0.0550,0.0004
88,1018.1611,0.0004,0.0018,0.0002,0.0550,0.0004
89,1029.1411,0.0003,0.0018,0.0002,0.0549,0.0004
90,1040.1179,0.0004,0.0018,0.0002,0.0548,0.0004
91,1051.1087,0.0003,0.0018,0.0002,0.0547,0.0004
92,1062.0982,0.0003,0.0019,0.0002,0.0545,0.0004
93,1073.0978,0.0003,0.0019,0.0002,0.0545,0.0004
94,1084.0985,0.0003,0.0019,0.0002,0.0542,0.0004
95,1095.1039,0.0003,0.0019,0.0002,0.0542,0.0004
96,1106.1130,0.0003,0.0019,0.0001,0.0539,0.0004
97,1117.1206,0.0003,0.0019,0.0001,0.0538,0.0004
98,1128.1344,0.0003,0.0019,0.0001,0.0535,0.0004
99,1139.1399,0.0003,0.0019,0.0001,0.0534,0.0004
100,1150.1542,0.0003,0.0020,0.0001,0.0531,0.0004
101,1161.1533,0.0003,0.0020,0.0001,0.0530,0.0004
102,1172.1635,0.0003,0.0020,0.0001,0.0527,0.0004
103,1183.1522,0.0003,0.0020,0.0001,0.0527,0.0004
104,1194.1539,0.0003,0.0020,0.0001,0.0524,0.0004
105,1205.1290,0.0003,0.0020,0.0001,0.0523,0.0004
106,1216.1182,0.0003,0.0020,0.0001,0.0520,0.0004
107,1227.0777,0.0003,0.0020,0.0001,0.0520,0.0004
108,1238.0516,0.0003,0.0021,0.0001,0.0518,0.0004
109,1248.9955,0.0003,0.0021,0.0001,0.0517,0.0004
110,1259.9529,0.0003,0.0021,0.0001,0.0516,0.0004
111,1270.8828,0.0003,0.0021,0.0001,0.0515,0.0004
112,1281.8244,0.0003,0.0021,0.0001,0.0514,0.0004
113,1292.7431,0.0003,0.0021,0.0001,0.0514,0.0004
114,1303.6713,0.0003,0.0021,0.0001,0.0514,0.0004
115,1314.5826,0.0003,0.0021,0.0001,0.0513,0.0004
116,1325.5010,0.0003,0.0021,0.0001,0.0513,0.0004
117,1336.4085,0.0003,0.0021,0.0001,0.0513,0.0004
118,1347.3210,0.0003,0.0021,0.0001,0.0514,0.0004
119,1358.2278,0.0003,0.0021,0.0001,0.0514,0.0004
120,1369.1379,0.0003,0.0021,0.0001,0.0514,0.0004
121,1380.0465,0.0003,0.0021,0.0001,0.0515,0.0004
122,1390.9571,0.0003,0.0021,0.0001,0.0516,0.0004
123,1401.8691,0.0003,0.0021,0.0001,0.0516,0.0004
124,1412.7823,0.0003,0.0021,0.0001,0.0517,0.0004
125,1423.6985,0.0003,0.0021,0.0001,0.0517,0.0004
126,1434.6157,0.0003,0.0021,0.0001,0.0518,0.0004
127,1445.5365,0.0003,0.0021,0.0001,0.0519,0.0004
128,1456.4585,0.0003,0.0021,0.0001,0.0520,0.0004
129,1467.3838,0.0003,0.0021,0.0001,0.0521,0.0004
130,1478.3108,0.0003,0.0021,0.0001,0.0522,0.0004
131,1489.2403,0.0003,0.0021,0.0001,0.0523,0.0004
132,1500.1725,0.0004,0.0021,0.0001,0.0524,0.0004
133,1511.1060,0.0004,0.0021,0.0001,0.0525,0.0004
134,1522.0435,0.0005,0.0021,0.0001,0.0526,0.0004
135,1532.9809,0.0006,0.0021,0.0001,0.0527,0.0004
136,1543.9237,0.0006,0.0021,0.0001,0.0528,0.0004
137,1554.8649,0.0007,0.0021,0.0001,0.0529,0.0004
138,1565.8134,0.0007,0.0021,0.0001,0.0530,0.0004
139,1576.7589,0.0008,0.0021,0.0001,0.0531,0.0004
140,1587.7135,0.0009,0.0021,0.0001,0.0532,0.0004
141,1598.6639,0.0009,0.0021,0.0001,0.0533,0.0004
142,1609.6250,0.0010,0.0021,0.0001,0.0534,0.0004
143,1620.5811,0.0010,0.0020,0.0001,0.0535,0.0004
144,1631.5493,0.0010,0.0020,0.0001,0.0535,0.0004
145,1642.5118,0.0011,0.0020,0.0001,0.0536,0.0004
146,1653.4873,0.0011,0.0020,0.0001,0.0536,0.0004
147,1664.4570,0.0011,0.0020,0.0001,0.0537,0.0004
148,1675.4397,0.0010,0.0020,0.0001,0.0537,0.0004
149,1686.4167,0.0010,0.0021,0.0001,0.0537,0.0004
150,1697.4061,0.0010,0.0020,0.0001,0.0537,0.0004
151,1708.3901,0.0009,0.0021,0.0001,0.0536,0.0004
152,1719.3848,0.0009,0.0021,0.0001,0.0536,0.0004
153,1730.3749,0.0009,0.0021,0.0001,0.0535,0.0004
154,1741.3727,0.0009,0.0021,0.0001,0.0535,0.0004
155,1752.3673,0.0008,0.0021,0.0001,0.0534,0.0004
156,1763.3659,0.0009,0.0021,0.0001,0.0533,0.0004
157,1774.3625,0.0009,0.0021,0.0001,0.0531,0.0004
158,1785.3588,0.0011,0.0021,0.0001,0.0531,0.0004
159,1796.3548,0.0012,0.0021,0.0001,0.0529,0.0004
160,1807.3451,0.0014,0.0021,0.0001,0.0528,0.0004
161,1818.3373,0.0014,0.0022,0.0001,0.0526,0.0004
162,1829.3182,0.0017,0.0022,0.0001,0.0525,0.0004
163,1840.3034,0.0017,0.0022,0.0001,0.0522,0.0004
164,1851.2719,0.0020,0.0022,0.0001,0.0522,0.0004
165,1862.2471,0.0020,0.0022,0.0001,0.0519,0.0004
166,1873.2014,0.0022,0.0022,0.0001,0.0518,0.0004
167,1884.1641,0.0022,0.0022,0.0001,0.0516,0.0004
168,1895.1034,0.0024,0.0022,0.0001,0.0515,0.0004
169,1906.0524,0.0024,0.0022,0.0001,0.0513,0.0004
170,1916.9775,0.0025,0.0022,0.0001,0.0512,0.0004
171,1927.9128,0.0025,0.0023,0.0001,0.0511,0.0004
172,1938.8262,0.0025,0.0023,0.0001,0.0510,0.0004
173,1949.7495,0.0025,0.0023,0.0001,0.0509,0.0004
174,1960.6546,0.0024,0.0023,0.0001,0.0508,0.0004
175,1971.5687,0.0024,0.0023,0.0001,0.0508,0.0004
176,1982.4694,0.0023,0.0023,0.0001,0.0507,0.0004
177,1993.3780,0.0023,0.0023,0.0001,0.0507,0.0004
178,2004.2781,0.0021,0.0023,0.0001,0.0507,0.0004
179,2015.1852,0.0021,0.0023,0.0001,0.0507,0.0004
180,2026.0879,0.0019,0.0023,0.0001,0.0507,0.0004
181,2036.9966,0.0018,0.0023,0.0001,0.0507,0.0004
182,2047.9041,0.0016,0.0023,0.0001,0.0507,0.0004
183,2058.8172,0.0015,0.0023,0.0001,0.0508,0.0004
184,2069.7313,0.0014,0.0023,0.0001,0.0508,0.0004
185,2080.6505,0.0013,0.0023,0.0001,0.0509,0.0004
186,2091.5718,0.0012,0.0023,0.0001,0.0509,0.0004
187,2102.4982,0.0012,0.0023,0.0001,0.0510,0.0004
188,2113.4272,0.0012,0.0023,0.0001,0.0511,0.0004
189,2124.3616,0.0012,0.0023,0.0001,0.0512,0.0004
190,2135.2981,0.0012,0.0023,0.0001,0.0513,0.0004
191,2146.2402,0.0012,0.0023,0.0001,0.0514,0.0004
192,2157.1838,0.0013,0.0023,0.0001,0.0515,0.0004
193,2168.1336,0.0013,0.0023,0.0001,0.0516,0.0004
194,2179.0839,0.0015,0.0023,0.0001,0.0517,0.0004
195,2190.0410,0.0015,0.0023,0.0001,0.0518,0.0004
196,2200.9974,0.0017,0.0023,0.0001,0.0519,0.0004
197,2211.9614,0.0017,0.0023,0.0001,0.0520,0.0004
198,2222.9234,0.0019,0.0023,0.0001,0.0521,0.0004
199,2233.8936,0.0019,0.0023,0.0001,0.0523,0.0004
200,2244.8610,0.0020,0.0023,0.0001,0.0524,0.0004
201,2255.8370,0.0021,0.0023,0.0001,0.0525,0.0004
202,2266.8092,0.0022,0.0023,0.0001,0.0526,0.0004
203,2277.7906,0.0022,0.0023,0.0001,0.0527,0.0004
204,2288.7672,0.0023,0.0023,0.0001,0.0528,0.0004
205,2299.7531,0.0023,0.0023,0.0001,0.0529,0.0004
206,2310.7338,0.0024,0.0023,0.0001,0.0530,0.0004
207,2321.7234,0.0024,0.0023,0.0001,0.0531,0.0004
208,2332.7074,0.0024,0.0023,0.0001,0.0532,0.0004
209,2343.6998,0.0024,0.0023,0.0001,0.0533,0.0004
210,2354.6863,0.0024,0.0023,0.0001,0.0533,0.0004
211,2365.6802,0.0025,0.0023,0.0001,0.0534,0.0004
212,2376.6682,0.0025,0.0023,0.0001,0.0534,0.0004
213,2387.6620,0.0026,0.0023,0.0001,0.0534,0.0004
214,2398.6501,0.0027,0.0023,0.0001,0.0534,0.0004
215,2409.6421,0.0029,0.0023,0.0001,0.0534,0.0004
216,2420.6283,0.0030,0.0023,0.0001,0.0534,0.0004
217,2431.6162,0.0033,0.0023,0.0001,0.0534,0.0004
218,2442.5992,0.0035,0.0023,0.0001,0.0533,0.0004
219,2453.5808,0.0039,0.0023,0.0001,0.0533,0.0004
220,2464.5581,0.0042,0.0023,0.0001,0.0532,0.0004
221,2475.5307,0.0047,0.0023,0.0001,0.0531,0.0004
222,2486.5007,0.0050,0.0023,0.0001,0.0530,0.0004
223,2497.4626,0.0055,0.0023,0.0001,0.0529,0.0004
224,2508.4236,0.0058,0.0023,0.0001,0.0527,0.0004
225,2519.3730,0.0063,0.0023,0.0001,0.0527,0.0004
226,2530.3234,0.0065,0.0024,0.0001,0.0525,0.0004
227,2541.2592,0.0069,0.0024,0.0001,0.0524,0.0004
228,2552.1984,0.0071,0.0024,0.0001,0.0522,0.0004
229,2563.1212,0.0073,0.0024,0.0001,0.0521,0.0004
230,2574.0494,0.0074,0.0024,0.0001,0.0519,0.0004
231,2584.9608,0.0075,0.0024,0.0001,0.0518,0.0004
232,2595.8793,0.0075,0.0024,0.0001,0.0516,0.0004
233,2606.7820,0.0075,0.0024,0.0001,0.0516,0.0004
234,2617.6929,0.0074,0.0024,0.0001,0.0514,0.0004
235,2628.5903,0.0072,0.0024,0.0001,0.0514,0.0004
236,2639.4969,0.0070,0.0025,0.0001,0.0512,0.0004
237,2650.3929,0.0068,0.0025,0.0001,0.0512,0.0004
238,2661.2984,0.0065,0.0025,0.0001,0.0511,0.0004
239,2672.1966,0.0062,0.0025,0.0001,0.0511,0.0004
240,2683.1042,0.0059,0.0025,0.0001,0.0511,0.0004
241,2694.0075,0.0055,0.0025,0.0001,0.0510,0.0004
242,2704.9202,0.0052,0.0025,0.0001,0.0510,0.0004
243,2715.8312,0.0048,0.0025,0.0001,0.0510,0.0004
244,2726.7517,0.0046,0.0025,0.0001,0.0511,0.0004
245,2737.6718,0.0042,0.0025,0.0001,0.0511,0.0004
246,2748.6013,0.0040,0.0025,0.0001,0.0511,0.0004
247,2759.5309,0.0037,0.0025,0.0001,0.0512,0.0004
248,2770.4698,0.0035,0.0025,0.0001,0.0512,0.0004
249,2781.4095,0.0033,0.0025,0.0001,0.0513,0.0004
250,2792.3588,0.0032,0.0025,0.0001,0.0514,0.0004
251,2803.3081,0.0031,0.0025,0.0001,0.0514,0.0004
252,2814.2671,0.0030,0.0025,0.0001,0.0516,0.0004
253,2825.2256,0.0030,0.0025,0.0001,0.0516,0.0004
254,2836.1934,0.0030,0.0025,0.0001,0.0518,0.0004
255,2847.1605,0.0031,0.0025,0.0001,0.0519,0.0004
256,2858.1364,0.0031,0.0025,0.0001,0.0520,0.0004
257,2869.1107,0.0032,0.0025,0.0001,0.0521,0.0004
258,2880.0939,0.0033,0.0025,0.0001,0.0523,0.0004
259,2891.0745,0.0034,0.0025,0.0001,0.0523,0.0004
260,2902.0636,0.0035,0.0025,0.0001,0.0525,0.0004
261,2913.0495,0.0036,0.0025,0.0001,0.0526,0.0004
262,2924.0433,0.0037,0.0025,0.0001,0.0528,0.0004
263,2935.0334,0.0039,0.0025,0.0001,0.0529,0.0004
264,2946.0305,0.0040,0.0025,0.0001,0.0530,0.0004
265,2957.0234,0.0041,0.0025,0.0001,0.0531,0.0004
266,2968.0223,0.0042,0.0025,0.0001,0.0533,0.0004
267,2979.0167,0.0044,0.0025,0.0001,0.0534,0.0004
268,2990.0162,0.0045,0.0025,0.0001,0.0535,0.0004
269,3001.0107,0.0047,0.0025,0.0001,0.0536,0.0004
270,3012.0091,0.0049,0.0025,0.0001,0.0538,0.0004
271,3023.0020,0.0051,0.0025,0.0001,0.0539,0.0004
272,3033.9977,0.0054,0.0025,0.0001,0.0540,0.0004
273,3044.9881,0.0057,0.0025,0.0001,0.0540,0.0004
274,3055.9794,0.0060,0.0025,0.0001,0.0541,0.0004
275,3066.9647,0.0064,0.0025,0.0001,0.0542,0.0004
276,3077.9495,0.0068,0.0025,0.0001,0.0542,0.0004
277,3088.9287,0.0073,0.0025,0.0001,0.0543,0.0004
278,3099.9063,0.0079,0.0025,0.0001,0.0543,0.0004
279,3110.8780,0.0084,0.0025,0.0001,0.0544,0.0004
280,3121.8463,0.0091,0.0025,0.0001,0.0543,0.0004
281,3132.8089,0.0097,0.0025,0.0001,0.0543,0.0005
282,3143.7662,0.0104,0.0025,0.0001,0.0543,0.0005
283,3154.7184,0.0111,0.0025,0.0001,0.0542,0.0005
284,3165.6641,0.0118,0.0025,0.0001,0.0542,0.0005
285,3176.6055,0.0124,0.0025,0.0001,0.0541,0.0005
286,3187.5392,0.0131,0.0025,0.0001,0.0540,0.0005
287,3198.4702,0.0136,0.0025,0.0001,0.0539,0.0005
288,3209.3921,0.0142,0.0025,0.0001,0.0538,0.0005
289,3220.3130,0.0145,0.0025,0.0001,0.0536,0.0005
290,3231.2240,0.0149,0.0025,0.0001,0.0536,0.0005
291,3242.1366,0.0150,0.0026,0.0001,0.0534,0.0004
292,3253.0391,0.0152,0.0026,0.0001,0.0533,0.0004
293,3263.9456,0.0151,0.0026,0.0001,0.0531,0.0004
294,3274.8423,0.0151,0.0026,0.0001,0.0530,0.0004
295,3285.7452,0.0148,0.0026,0.0001,0.0528,0.0004
296,3296.6394,0.0145,0.0026,0.0001,0.0528,0.0004
297,3307.5421,0.0140,0.0026,0.0001,0.0526,0.0004
298,3318.4373,0.0135,0.0026,0.0001,0.0526,0.0004
299,3329.3432,0.0129,0.0026,0.0001,0.0524,0.0004
300,3340.2429,0.0123,0.0026,0.0001,0.0524,0.0004
301,3351.1544,0.0117,0.0026,0.0001,0.0523,0.0004
302,3362.0613,0.0110,0.0026,0.0001,0.0523,0.0004
303,3372.9813,0.0104,0.0026,0.0001,0.0522,0.0004
304,3383.8975,0.0097,0.0026,0.0001,0.0522,0.0004
305,3394.8273,0.0091,0.0026,0.0001,0.0522,0.0004
306,3405.7542,0.0084,0.0026,0.0001,0.0522,0.0004
307,3416.6951,0.0080,0.0027,0.0001,0.0522,0.0004
308,3427.6334,0.0074,0.0027,0.0001,0.0522,0.0004
309,3438.5855,0.0070,0.0027,0.0001,0.0523,0.0004
310,3449.5351,0.0065,0.0027,0.0001,0.0523,0.0004
311,3460.4988,0.0062,0.0027,0.0001,0.0524,0.0004
312,3471.4598,0.0059,0.0027,0.0001,0.0524,0.0004
313,3482.4338,0.0057,0.0027,0.0001,0.0526,0.0004
314,3493.4049,0.0055,0.0027,0.0001,0.0526,0.0004
315,3504.3883,0.0054,0.0027,0.0001,0.0528,0.0004
316,3515.3683,0.0053,0.0027,0.0001,0.0528,0.0004
317,3526.3597,0.0053,0.0027,0.0001,0.0530,0.0004
318,3537.3476,0.0053,0.0027,0.0001,0.0530,0.0004
319,3548.3456,0.0054,0.0027,0.0001,0.0532,0.0004
320,3559.3398,0.0055,0.0027,0.0001,0.0533,0.0004
321,3570.3429,0.0056,0.0027,0.0001,0.0535,0.0004
322,3581.3417,0.0057,0.0027,0.0001,0.0536,0.0004
323,3592.3480,0.0059,0.0027,0.0001,0.0538,0.0004
324,3603.3499,0.0061,0.0027,0.0001,0.0539,0.0004
325,3614.3577,0.0064,0.0027,0.0001,0.0541,0.0004
326,3625.3610,0.0066,0.0027,0.0001,0.0541,0.0004
327,3636.3685,0.0069,0.0027,0.0001,0.0543,0.0004
328,3647.3715,0.0072,0.0027,0.0001,0.0544,0.0004
329,3658.3767,0.0076,0.0027,0.0001,0.0546,0.0004
330,3669.3775,0.0080,0.0027,0.0001,0.0547,0.0004
331,3680.3788,0.0085,0.0027,0.0001,0.0549,0.0004
332,3691.3756,0.0090,0.0027,0.0001,0.0550,0.0005
333,3702.3715,0.0096,0.0027,0.0001,0.0552,0.0005
334,3713.3624,0.0102,0.0027,0.0001,0.0553,0.0005
335,3724.3505,0.0109,0.0027,0.0001,0.0554,0.0005
336,3735.3341,0.0116,0.0027,0.0001,0.0555,0.0005
337,3746.3138,0.0124,0.0027,0.0001,0.0556,0.0005
338,3757.2887,0.0132,0.0027,0.0001,0.0557,0.0005
339,3768.2579,0.0141,0.0026,0.0001,0.0558,0.0005
340,3779.2221,0.0150,0.0026,0.0001,0.0559,0.0005
341,3790.1803,0.0160,0.0026,0.0001,0.0559,0.0005
342,3801.1330,0.0170,0.0026,0.0001,0.0560,0.0005
343,3812.0791,0.0180,0.0026,0.0001,0.0559,0.0005
344,3823.0197,0.0190,0.0026,0.0001,0.0560,0.0005
345,3833.9535,0.0199,0.0026,0.0001,0.0560,0.0005
346,3844.8816,0.0209,0.0026,0.0001,0.0559,0.0005
347,3855.8034,0.0218,0.0026,0.0001,0.0559,0.0005
348,3866.7206,0.0225,0.0027,0.0001,0.0558,0.0005
349,3877.6324,0.0233,0.0027,0.0001,0.0558,0.0005
350,3888.5405,0.0238,0.0027,0.0001,0.0557,0.0005
351,3899.4434,0.0243,0.0027,0.0001,0.0556,0.0005
352,3910.3444,0.0245,0.0027,0.0001,0.0554,0.0005
353,3921.2409,0.0247,0.0027,0.0001,0.0554,0.0005
354,3932.1380,0.0246,0.0027,0.0001,0.0552,0.0005
355,3943.0313,0.0245,0.0027,0.0001,0.0551,0.0005
356,3953.9282,0.0239,0.0027,0.0001,0.0549,0.0005
357,3964.8214,0.0235,0.0027,0.0001,0.0548,0.0005
358,3975.7215,0.0227,0.0027,0.0001,0.0546,0.0005
359,3986.6180,0.0220,0.0027,0.0001,0.0546,0.0005
360,3997.5247,0.0209,0.0028,0.0001,0.0544,0.0005
361,4008.4276,0.0200,0.0028,0.0001,0.0543,0.0005
362,4019.3438,0.0189,0.0028,0.0001,0.0542,0.0005
363,4030.2556,0.0179,0.0028,0.0001,0.0541,0.0005
364,4041.1831,0.0167,0.0028,0.0001,0.0540,0.0005
365,4052.1053,0.0157,0.0028,0.0001,0.0539,0.0005
366,4063.0447,0.0146,0.0028,0.0001,0.0539,0.0004
367,4073.9789,0.0136,0.0028,0.0001,0.0539,0.0004
368,4084.9317,0.0127,0.0028,0.0001,0.0538,0.0004
369,4095.8784,0.0118,0.0028,0.0001,0.0538,0.0004
370,4106.8432,0.0111,0.0028,0.0001,0.0538,0.0004
371,4117.8016,0.0103,0.0028,0.0001,0.0538,0.0004
372,4128.7781,0.0099,0.0028,0.0001,0.0539,0.0004
373,4139.7482,0.0092,0.0028,0.0001,0.0539,0.0004
374,4150.7356,0.0090,0.0029,0.0001,0.0540,0.0004
375,4161.7159,0.0085,0.0029,0.0001,0.0540,0.0004
376,4172.7118,0.0084,0.0029,0.0001,0.0542,0.0004
377,4183.7006,0.0081,0.0029,0.0001,0.0542,0.0004
378,4194.7035,0.0081,0.0029,0.0001,0.0543,0.0004
379,4205.6996,0.0080,0.0029,0.0001,0.0544,0.0004
380,4216.7080,0.0081,0.0029,0.0001,0.0546,0.0004
381,4227.7097,0.0081,0.0029,0.0001,0.0546,0.0004
382,4238.7214,0.0084,0.0029,0.0001,0.0548,0.0004
383,4249.7269,0.0085,0.0029,0.0001,0.0549,0.0004
384,4260.7402,0.0088,0.0029,0.0002,0.0551,0.0005
385,4271.7477,0.0090,0.0029,0.0002,0.0552,0.0005
386,4282.7606,0.0095,0.0029,0.0002,0.0554,0.0005
387,4293.7682,0.0098,0.0029,0.0002,0.0555,0.0005
388,4304.7790,0.0103,0.0029,0.0002,0.0557,0.0005
389,4315.7848,0.0108,0.0029,0.0002,0.0558,0.0005
390,4326.7916,0.0115,0.0029,0.0002,0.0560,0.0005
391,4337.7936,0.0120,0.0029,0.0002,0.0561,0.0005
392,4348.7944,0.0128,0.0029,0.0002,0.0563,0.0005
393,4359.7907,0.0135,0.0029,0.0002,0.0564,0.0005
394,4370.7843,0.0145,0.0029,0.0002,0.0566,0.0005
395,4381.7736,0.0153,0.0029,0.0002,0.0567,0.0005
396,4392.7582,0.0164,0.0029,0.0002,0.0569,0.0005
397,4403.7387,0.0174,0.0029,0.0002,0.0570,0.0005
398,4414.7131,0.0185,0.0029,0.0002,0.0571,0.0005
399,4425.6832,0.0196,0.0029,0.0002,0.0572,0.0005
400,4436.6458,0.0209,0.0029,0.0002,0.0574,0.0005
401,4447.6041,0.0221,0.0029,0.0002,0.0575,0.0005
402,4458.5535,0.0234,0.0029,0.0002,0.0576,0.0005
403,4469.4990,0.0247,0.0029,0.0002,0.0577,0.0005
404,4480.4364,0.0260,0.0028,0.0002,0.0577,0.0005
405,4491.3691,0.0273,0.0028,0.0002,0.0578,0.0005
406,4502.2941,0.0285,0.0028,0.0002,0.0578,0.0005
407,4513.2135,0.0297,0.0028,0.0002,0.0578,0.0005
408,4524.1268,0.0308,0.0028,0.0002,0.0578,0.0005
409,4535.0345,0.0318,0.0028,0.0002,0.0578,0.0005
410,4545.9382,0.0327,0.0028,0.0002,0.0578,0.0005
411,4556.8372,0.0334,0.0029,0.0002,0.0577,0.0005
412,4567.7334,0.0339,0.0029,0.0002,0.0577,0.0005
413,4578.6253,0.0342,0.0029,0.0002,0.0576,0.0005
414,4589.5172,0.0344,0.0029,0.0002,0.0575,0.0005
415,4600.4068,0.0342,0.0029,0.0002,0.0574,0.0005
416,4611.2976,0.0340,0.0029,0.0002,0.0573,0.0005
417,4622.1892,0.0332,0.0029,0.0002,0.0571,0.0005
418,4633.0826,0.0326,0.0029,0.0002,0.0570,0.0005
419,4643.9805,0.0314,0.0029,0.0002,0.0568,0.0005
420,4654.8797,0.0304,0.0029,0.0002,0.0567,0.0005
421,4665.7879,0.0288,0.0029,0.0002,0.0565,0.0005
422,4676.6958,0.0276,0.0030,0.0002,0.0564,0.0005
423,4687.6172,0.0258,0.0030,0.0002,0.0562,0.0005
424,4698.5356,0.0244,0.0030,0.0002,0.0561,0.0005
425,4709.4709,0.0226,0.0030,0.0002,0.0559,0.0005
426,4720.4011,0.0212,0.0030,0.0002,0.0559,0.0005
427,4731.3514,0.0195,0.0030,0.0002,0.0557,0.0005
428,4742.2945,0.0182,0.0030,0.0002,0.0557,0.0005
429,4753.2590,0.0168,0.0030,0.0002,0.0555,0.0005
430,4764.2144,0.0156,0.0030,0.0002,0.0555,0.0005
431,4775.1933,0.0146,0.0030,0.0002,0.0555,0.0005
432,4786.1605,0.0136,0.0031,0.0002,0.0554,0.0005
433,4797.1507,0.0129,0.0031,0.0002,0.0554,0.0005
434,4808.1288,0.0121,0.0031,0.0002,0.0554,0.0005
435,4819.1285,0.0118,0.0031,0.0002,0.0555,0.0005
436,4830.1159,0.0112,0.0031,0.0002,0.0555,0.0005
437,4841.1228,0.0111,0.0031,0.0002,0.0556,0.0005
438,4852.1177,0.0108,0.0031,0.0002,0.0556,0.0005
439,4863.1300,0.0109,0.0031,0.0002,0.0557,0.0005
440,4874.1305,0.0107,0.0031,0.0002,0.0557,0.0005
441,4885.1457,0.0110,0.0031,0.0002,0.0559,0.0005
442,4896.1500,0.0110,0.0031,0.0002,0.0559,0.0005
443,4907.1663,0.0114,0.0031,0.0002,0.0561,0.0005
444,4918.1728,0.0116,0.0031,0.0002,0.0562,0.0005
445,4929.1883,0.0121,0.0031,0.0002,0.0564,0.0005
446,4940.1951,0.0124,0.0031,0.0002,0.0564,0.0005
447,4951.2081,0.0131,0.0031,0.0002,0.0567,0.0005
448,4962.2134,0.0135,0.0031,0.0002,0.0567,0.0005
449,4973.2220,0.0143,0.0031,0.0002,0.0570,0.0005
450,4984.2241,0.0149,0.0031,0.0002,0.0570,0.0005
451,4995.2267,0.0158,0.0031,0.0002,0.0573,0.0005

